An off-axis relativistic jet seen in the long lasting delayed radio flare of the TDE AT 2018hyz

The Tidal Disruption Event (TDE) AT 2018hyz exhibited a delayed radio flare almost three years after the stellar disruption. Here we report new radio observations of the TDE AT 2018hyz with the AMI-LA and ATCA spanning from a month to more than four years after the optical discovery and 200 days since the last reported radio observation. We detected no radio detection from 30-220 days after the optical discovery in our observations at 15.5 GHz down to a $3\sigma$ level of < 0.14 mJy. The fast-rising, delayed, radio flare is observed in our radio data set and continues to rise almost ~1580 days after the optical discovery. We find that the delayed radio emission, first detected $972$ days after optical discovery, evolves as $t^{4.2 \pm 0.9}$, at 15.5 GHz. Here, we present an off-axis jet model that can explain the full set of radio observations. In the context of this model, we require a powerful narrow jet with an isotropic equivalent kinetic energy $E_{\rm k,iso} \sim 10^{55}$ erg, an opening angle of $ \rm \sim 7^{\circ}$, and a relatively large viewing angle of $ \rm \sim 42^{\circ}$, launched at the time of the stellar disruption. Within our framework, we find that the minimal collimated energy possible for an off-axis jet from AT 2018hyz is $E_k \geq 3 \times 10^{52}$ erg. Finally, we provide predictions based on our model for the light curve turnover time, and for the proper motion of the radio emitting source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
